Optimality of the max test for detecting sparse signals with Gaussian or heavier tail

A fundamental problem in high-dimensional testing is that of global null testing: testing whether the null holds simultaneously in all of $n$ hypotheses. The max test, which uses the smallest of the $n$ marginal p-values as its test statistic, enjoys widespread popularity for its simplicity and robustness. However, its theoretical performance relative to other tests has been called into question. In the Gaussian sequence version of the global testing problem, Donoho and Jin (2004) discovered a so-called "weak, sparse" asymptotic regime in which the higher criticism and Berk-Jones tests achieve a better detection boundary than the max test when all of the nonzero signal strengths are identical. We study a more general model in which the non-null means are drawn from a generic distribution, and show that the detection boundary for the max test is optimal in the "weak, sparse" regime, provided that the distribution's tail is no lighter than Gaussian. Further, we show theoretically and in simulation that the modified higher criticism of Donoho and Jin (2004) can have very low power when the distribution of non-null means has a polynomial tail.

==> edits.txt <==
Proposed edits to technical section:
------------------------------------

1: Pareto case: call it "tail index" instead of shape and use Wikipedia's parameterization where nu > 0 (so that the tail probability shrinks like theta^(-nu) (already done this in Table 1). Remove condition that (in the new parameterization) nu >= 1, as Theorem 2 currently assumes, since proof doesn't use it.

2: Add part about sharp threshold and smooth transition behavior. Subsequence argument probably works if liminf ~an / an < limsup, or if both are infinite / both zero.

3: 




Questions:
==========


2: 
